Uniform boundedness and continuity at the Cauchy horizon for linear waves on Reissner-Nordstr\"om-AdS black holes

Motivated by the Strong Cosmic Censorship Conjecture for asymptotically AdS spacetimes, we initiate the study of massive scalar waves satisfying $\Box_g \psi - \mu \psi =0$ on the interior of Anti-de Sitter (AdS) black holes. We prescribe initial data on a spacelike hypersurface of a Reissner--Nordstr\"om--AdS black hole and impose Dirichlet (reflecting) boundary conditions at infinity. It was known previously that such waves only decay at a sharp logarithmic rate (in contrast to a polynomial rate as in the asymptotically flat regime) in the black hole exterior. In view of this slow decay, the question of uniform boundedness in the black hole interior and continuity at the Cauchy horizon has remained up to now open. We answer this question in the affirmative.

==> adsrn_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adsrn_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{187.70404832bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.24690047)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adsrn_all.pdf}}%
    \put(0.64801326,0.60070148){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_A$}}}}%
    \put(0.57045249,1.17591097){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\mathcal{CH}_A$}}}}%
    \put(0.15823251,0.89522734){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{CH}_B$}}}}%
    \put(0.89282708,0.81881808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adsrn_all.pdf}}%
    \put(0.07554302,0.8156216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adsrn_all.pdf}}%
    \put(0.46750586,1.22413342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}_+$}}}%
    \put(0.38114116,0.39177713){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$\mathcal{B}_-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{adsrn_all.pdf}}%
    \put(0.67289917,0.42605836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_0$}}}%
    \put(0.92888769,0.50088103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_A$}}}%
    \put(-0.00102239,0.42888902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{adsrn_all.pdf}}%
    \put(0.63343579,0.58169892){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_A$}}}}%
    \put(0.26559034,0.68035593){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_B$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{adsrn_all.pdf}}%
    \put(0.71457208,0.54939652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma^{\mathcal{R}_A}_{\tau_1}$}}}%
    \put(0.79420794,0.65874035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma^{\mathcal{R}_A}_{\tau_2}$}}}%
    \put(0.49112054,0.80927301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}$}}}%
  \end{picture}%
\endgroup%


==> adsrn_translation_sigma.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adsrn_translation_sigma.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{187.70404832bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.24690047)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adsrn_translation_sigma.pdf}}%
    \put(0.64801326,0.60070148){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_A$}}}}%
    \put(0.57045249,1.17591097){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\mathcal{CH}_A$}}}}%
    \put(0.15823251,0.89522734){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{CH}_B$}}}}%
    \put(0.89282708,0.81881808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adsrn_translation_sigma.pdf}}%
    \put(0.07554302,0.8156216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adsrn_translation_sigma.pdf}}%
    \put(0.46750586,1.22413342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}_+$}}}%
    \put(0.38114116,0.39177713){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$\mathcal{B}_-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{adsrn_translation_sigma.pdf}}%
    \put(0.60772764,0.44112693){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_0$}}}%
    \put(0.92888769,0.50088103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_A$}}}%
    \put(-0.00102239,0.42888902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{adsrn_translation_sigma.pdf}}%
    \put(0.63343579,0.58169892){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_A$}}}}%
    \put(0.15818558,0.78474877){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\mathcal{H}_B$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{adsrn_translation_sigma.pdf}}%
    \put(0.4310549,0.58263743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_{\tau_1}$}}}%
    \put(0.42129619,0.69916475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_{\tau_2}$}}}%
    \put(0.49112054,0.80927301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{adsrn_translation_sigma.pdf}}%
    \put(0.68912799,0.3937296){\color[rgb]{0,0,0}\rotatebox{1.244992}{\makebox(0,0)[lb]{\smash{$\mathcal{R}_A$}}}}%
    \put(0.1888724,0.41052683){\color[rgb]{0,0,0}\rotatebox{1.244992}{\makebox(0,0)[lb]{\smash{$\mathcal{R}_B$}}}}%
  \end{picture}%
\endgroup%

